The metallicity effect on line-depth ratios in APOGEE $H$-band spectra

Ratios of carefully selected line depths are sensitive to stellar effective temperature ($T_\mathrm{eff}$). Relations established between line-depth ratio (LDR) and $T_\mathrm{eff}$ allow one to determine $T_\mathrm{eff}$ precisely. However, LDRs can also depend on metallicity and abundance ratios, which can limit the accuracy of the LDR method unless such effects are properly taken into account. We investigate the metallicity effect using $H$-band spectra and stellar parameters published by the APOGEE project. We clearly detected the effects of metallicity and abundance ratios; $T_\mathrm{eff}$ derived from a given LDR depends on the metallicity, 100-800$\,$K$\,$dex$^{-1}$, and the dependency on the abundance ratios, 150-1000$\,$K$\,$dex$^{-1}$, also exists when the LDR involves absorption lines of different elements. For the 11 line pairs in the $H$-band we investigated, the LDR-$T_\mathrm{eff}$ relations with abundance-related terms added have scatters as small as 30-90$\,$K within the range of $3700 < T_\mathrm{eff} < 5000$\,K and $-0.7 < \mathrm{[Fe/H]} < +0.4$\,dex. By comparing the observed spectra with synthetic ones, we found that saturation of the absorption lines at least partly explains the metallicity effect.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
